Formulations of the continuous set-covering problem on networks: a comparative study

We study the continuous set covering problem on networks and propose several new MILP formulations and valid inequalities. In contrast to state-of-the-art formulations, the new formulations only use edges to index installed points, and the formulation sizes are smaller. The covering conditions can be represented as multivariate piecewise linear concave constraints, which we formulate as disjunctive systems. We propose three MILP formulations based on indicator constraint, big-M, and disjunctive programming techniques for modeling the disjunctive system. Finally, we give a classification of new and old formulations, and conduct experiments to compare them computationally.

==> ideas_to_discuss.txt <==
# Claudia: I'm writing down here some ideas to discuss

1) can we characterize when non-vertices are selected to be in \mathcal{P}? for example, when the edges cross and we want to cover the central part of several edges at the same time?

2) greedy heuristic based on the nodes degree: start greedily installing facilities on the vertices that have higher degree and remove the covered points from the list of points to be coveded (nodes or edges), iterate

3) column generation?


